Switch-Reasoner: Learn When to Think in Multitask Mixtures via Reinforcement Learning

Multimodal Large Language Models (MLLMs) often follow a fixed Think-then-Answer paradigm, which is inefficient in heterogeneous multitask settings because simple inputs may not require explicit reasoning while difficult ones can benefit substantially from it. Learning when to think is also unstable during post-training, where imbalanced rollouts can drive the model toward always-thinking or always-direct behavior. We propose Switch-Reasoner, a GRPO-based framework that learns to adaptively select reasoning modes for MLLMs. It treats thinking as a virtual tool invocation and allows the model to either answer directly or invoke explicit reasoning before answering. To stabilize this decision, we introduce a dual-level regulation mechanism that balances the overall use of Thinking Mode and Direct Mode while providing sample-level supervision based on the relative benefit of the two choices. Experiments on 11 multimodal tasks show that Switch-Reasoner reduces unnecessary reasoning while maintaining strong performance, achieving a better accuracy-efficiency trade-off.

==> image/dataset_examples/summary.json <==
[
  {
    "dataset": "ChartQA",
    "id": "ChartQA_train_000023",
    "image": "dataset_examples/chartqa.jpg",
    "question": "what is the sum of lung's bars?",
    "answer": "38"
  },
  {
    "dataset": "CVBench",
    "id": "CVBench_train_000013",
    "image": "dataset_examples/cvbench.jpg",
    "question": "How many cats are in the image?",
    "answer": "D"
  },
  {
    "dataset": "DocVQA",
    "id": "DocVQA_train_000169",
    "image": "dataset_examples/docvqa.jpg",
    "question": "what is item no.?",
    "answer": "79"
  },
  {
    "dataset": "DrivingVQA",
    "id": "DrivingVQA_train_000002",
    "image": "dataset_examples/drivingvqa.jpg",
    "question": "What will the speed limit be after the signs?",
    "answer": "D"
  },
  {
    "dataset": "EmoSet2k",
    "id": "EmoSet2k_train_000006",
    "image": "dataset_examples/emoset2k.jpg",
    "question": "Which emotion best describes the image?",
    "answer": "awe"
  },
  {
    "dataset": "Geometry3k",
    "id": "Geometry3k_train_000080",
    "image": "dataset_examples/geometry3k.jpg",
    "question": "Find y",
    "answer": "3"
  },
  {
    "dataset": "IconQA",
    "id": "IconQA_train_000046",
    "image": "dataset_examples/iconqa.jpg",
    "question": "What shape is this?",
    "answer": "C"
  },
  {
    "dataset": "MathVista",
    "id": "MathVista_train_000055",
    "image": "dataset_examples/mathvista.jpg",
    "question": "Find x",
    "answer": "C"
  },
  {
    "dataset": "OlympiadBench",
    "id": "OlympiadBench_train_000522",
    "image": "dataset_examples/olympiadbench.jpg",
    "question": "$根据图形用符号表示下列点、线、面的关系.$ $点C与直线AB；$...",
    "answer": "$C∉AB$"
  },
  {
    "dataset": "PuzzleVQA",
    "id": "PuzzleVQA_train_000002",
    "image": "dataset_examples/puzzlevqa.jpg",
    "question": "What is the missing shape denoted by a question mark?",
    "answer": "B"
  },
  {
    "dataset": "RefAdv",
    "id": "RefAdv_train_000351",
    "image": "dataset_examples/refadv.jpg",
    "question": "the right dog among a pair.",
    "answer": "[263, 428, 315, 498]"
  }
]
